Probing AGN with spectropolarimetry: accretion disk and SMBH parameters

The interaction of a supermassive black hole with the matter of an accretion disk in the presence of a magnetic field is the key mechanism of energy release in active galactic nuclei. However, determining the physical parameters of this system, such as the spin and mass of the black hole, the shape and parameters of the rotation of the accretion disk, and the geometry of the magnetic field in the accretion disk is a complex and not completely solved problem. We have previously shown, based on our numerical models, that these estimates can be obtained from just three parameters: the black hole mass, bolometric luminosity, and optical polarization. In this paper, we estimate the accretion disk and black hole parameters for a sample of 14 type 1 Seyfert galaxies. Using the spectropolarimetric data obtained by us, we selected only those objects in which the polarization of optical radiation is generated mainly by the mechanism in the accretion disk. Despite the small statistics, our results for such a sample are consistent with our previous conclusions and show a discrepancy between the disk magnetic field parameters and the classical Shakura-Sunyaev disk model.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
